ALMA's view of the M-dwarf GSC 07396-00759's edge-on debris disc: AU Mic's coeval twin

We present new ALMA Band 7 observations of the edge-on debris disc around the M1V star GSC 07396-00759. At ~20 Myr old and in the beta Pictoris Moving Group along with AU Mic, GSC 07396-00759 joins it in the handful of low mass M-dwarf discs to be resolved in the sub-mm. With previous VLT/SPHERE scattered light observations we present a multi-wavelength view of the dust distribution within the system under the effects of stellar wind forces. We find the mm dust grains to be well described by a Gaussian torus at 70 au with a FWHM of 48 au and we do not detect the presence of CO in the system. Our ALMA model radius is significantly smaller than the radius derived from polarimetric scattered light observations, implying complex behaviour in the scattering phase function. The brightness asymmetry in the disc observed in scattered light is not recovered in the ALMA observations, implying that the physical mechanism only affects smaller grain sizes. High resolution follow-up observations of the system would allow investigation into its unique dust features as well as provide a true coeval comparison for its smaller sibling AU Mic, singularly well observed amongst M-dwarfs systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
